Finite Gaussian Neurons: Defending against adversarial attacks by making neural networks say "I don't know"

Since 2014, artificial neural networks have been known to be vulnerable to adversarial attacks, which can fool the network into producing wrong or nonsensical outputs by making humanly imperceptible alterations to inputs. While defenses against adversarial attacks have been proposed, they usually involve retraining a new neural network from scratch, a costly task. In this work, I introduce the Finite Gaussian Neuron (FGN), a novel neuron architecture for artificial neural networks. My works aims to: - easily convert existing models to Finite Gaussian Neuron architecture, - while preserving the existing model's behavior on real data, - and offering resistance against adversarial attacks. I show that converted and retrained Finite Gaussian Neural Networks (FGNN) always have lower confidence (i.e., are not overconfident) in their predictions over randomized and Fast Gradient Sign Method adversarial images when compared to classical neural networks, while maintaining high accuracy and confidence over real MNIST images. To further validate the capacity of Finite Gaussian Neurons to protect from adversarial attacks, I compare the behavior of FGNs to that of Bayesian Neural Networks against both randomized and adversarial images, and show how the behavior of the two architectures differs. Finally I show some limitations of the FGN models by testing them on the more complex SPEECHCOMMANDS task, against the stronger Carlini-Wagner and Projected Gradient Descent adversarial attacks.

==> Defense-Grezes-Slides.txt <==
\documentclass{beamer}
\usetheme{Madrid}

\usepackage[utf8]{inputenc}
\usepackage{subfig}
\usepackage{tikz}   
\usepackage{amsmath}
\usepackage{transparent}
\usepackage{hyperref}
\hypersetup{
    colorlinks=false,
    citecolor=black,
    filecolor=magenta,      
    urlcolor=cyan,
}
\captionsetup[subfloat]{labelformat=empty}

% \usepackage{biblatex}
\usepackage[
backend=biber,
maxcitenames=1,
citestyle=authoryear,
]{biblatex}
% \usepackage[style=]{biblatex}
% style=numeric,
% bibstyle=ieee

\addbibresource{bibl.bib} %Imports bibliography file

\title[Finite Gaussian Neurons] %optional
{Finite Gaussian Neurons}
\subtitle{Defending against adversarial attacks\\
by making neural networks say ``I don't know"}

\author[Felix Grezes] % (optional, for multiple authors)
{Felix Grezes}

\institute[CUNY GC] % (optional)
{
  \inst{}%
  Graduate Center\\
  City University of New York
}

\date[Thesis  - Summer 2022] % (optional)
{Thesis Summer 2022}

\logo{\transparent{0.4}\includegraphics[height=1.5cm]{images/gc_logo_286_3_300px_511px.png}}

\begin{document}

\frame{\titlepage}

\begin{frame}
    \frametitle{Table of Contents}
    \tableofcontents 
\end{frame}


\section{Abstract}
\begin{frame}{Abstract}
\vspace{-4mm}
Since 2014, Artificial neural networks have been shown to be vulnerable to adversarial attacks, which can imperceptibly alter inputs to fool the network into making wrong or nonsensical predictions.\\
\vspace{1mm}
In this presentation I'll introduce the Finite Gaussian Neuron, a novel artificial neuron architecture for artificial neural networks.\\
\vspace{1mm}
I'll show that:
\begin{itemize}
    \item existing networks are easily converted to the FGN architecture,
    \item while preserving the existing model's behavior on real data.
    \item That FGN networks are adaptable to multiple architectures and tasks,
    \item have lower confidence on random inputs,
    \item and are protected against the FGSM adversarial attack.
\end{itemize}
Finally, FGNNs will be compared to Bayesian neural networks, and some limitations against Carlini-Wagner and PGD attacks will be explored. 

% My works aims to:
% \begin{itemize}
%     \item make it easy to convert existing models to the FGN architecture,
%     \item while preserving the existing model's behavior on real data,
%     \item and offering resistance against some adversarial attacks.
% \end{itemize}

\end{frame}

% \begin{frame}{Abstract (continued)}
% In this presentation I'll show that:
% \begin{itemize}
%     \item FGN networks are adaptable to multiple architectures and tasks,
%     \item have lower confidence on random inputs,
%     \item and are protected against FGSM attacks.
% \end{itemize}
% Finally, FGNNs will be compared to Bayesian neural networks, and some limitations of FGNNs against Carlini-Wagner and PGD attacks will be given. 

% \end{frame}


\section{Introduction }
% \subsection{Definitions}
\begin{frame}{Introduction - Definitions}
    \begin{columns}
    \begin{column}{.34\textwidth}
    \vspace*{-4mm}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/Definitions-examples/sly_ex.png}
    \end{figure}
    \vspace{-6mm}
    \centering{\tiny{ A Successful Attack \parencite{Mikhailov2017How} }}
    \vspace{-6mm}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/Definitions-examples/uninteresting attacks.png}
    \end{figure}
    \vspace{-6mm}
    \centering{\tiny{Uninteresting Attacks}}
    \end{column}
    
    \begin{column}{.55\textwidth}
        \vspace{-10mm}
        \begin{block}{Adversarial Examples}
            $\bullet$ An input to a trained model specifically designed to fool the model.\\
        \end{block}
    
        \begin{block}{Adversarial Attack}
            $\bullet$ A method of generating adversarial examples.\\
        \end{block}
        
        \begin{block}{Successful Attack Metrics}
            $\bullet$ confidence $\bullet$ distortion $\bullet$ un/targeted\\
             $\bullet$ white/blackbox $\bullet$ universal/tailored
        \end{block}
    \end{column}
    \end{columns}
    
\end{frame}
% \subsection{Motivation}
\begin{frame}{Introduction - Motivation}
    \centering \emph{Why are neural networks susceptible to adversarial attacks?}

    \begin{block}{Thesis}
    A combination of the artificial neuron's \textbf{piece-wise linearity} combined with the \textbf{curse of dimensionality}, leading to:
    \begin{itemize}
        \item excessive confidence and generalization far from the training data,
        \item and inputs being close to the predicted borders with other classes.
    \end{itemize}
    \end{block}
    
    \begin{columns}
    \begin{column}{.34\textwidth}
    \begin{figure}
        \includegraphics[width=.8\textwidth]{images/Motivation/pred_noise.png}
        \caption*{Predictions over white noise}
    \end{figure}
    \end{column}
    \begin{column}{.34\textwidth}
    \begin{figure}
        \includegraphics[width=1.\textwidth]{images/Motivation/boundaries.png}
        \caption*{Class boundaries on MNIST}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

% \subsection{Related Work}
\begin{frame}{Related Work - Fast Gradient Sign Method}
    \begin{block}{}
    For each input dimension, take one fixed-size step in the direction of the gradient of the loss with regards to the input.
    $$\textrm{FGSM\_adversary}(x) = x + \epsilon \cdot \textrm{sign}(\nabla_x(\mathcal{L}(\theta,x,t))$$
    \end{block}

   \begin{figure} 
       \includegraphics[width=0.9\textwidth]{images/Related-Work/FGSM-Example.PNG}
       \caption*{\parencite{goodfellow2014explaining}}
   \end{figure}
\end{frame}

\begin{frame}{Related Work - Adversarial Training}
    \begin{block}{Train on Adversarial Examples from Multi-step Gradient-based Attack }
    $$x_{s} = \mathcal{P}_{x,\epsilon}(x_{s-1} + \alpha \cdot \textrm{sign}(\nabla_x(\mathcal{L}(\theta,x,t))) \label{eq:pgd}$$
        $\bullet$ Pros: potential universal robustness (vs first-order methods) \\
        $\bullet$ Cons: requires larger networks, generating examples, and retraining 
    \end{block}
    
   \begin{figure} 
       \includegraphics[width=0.9\textwidth]{images/Related-Work/adversarial-training.PNG}
       \caption*{\parencite{madry2019deep}}
   \end{figure}
    
\end{frame}

\begin{frame}{Related Work - Distillation}

    \begin{block}{Retrain on Output Predictions Vectors}
        $\bullet$ Pros: defends against attacks by reducing input sensitivity.\\
        $\bullet$ Cons: requires generating class probabilities, retraining.
    \end{block}

    
   \begin{figure} 
       \includegraphics[width=0.8\textwidth]{images/Related-Work/distillation.png}
       \caption*{\parencite{Papernot2016DistillationAA}}
   \end{figure}
    
\end{frame}

\begin{frame}{Related Work - Radial Basis Function Networks}
    \begin{block}{}
        $\bullet$ Pros: Naturally resistant to rubbish and adversarial examples \\
        $~~~$\parencite{chenou2019radial} \\
        $\bullet$ Cons: Single layer, prototype pre-training
    \end{block}
    
    \begin{figure} 
    \begin{columns}
    \begin{column}{.49\textwidth}
       \includegraphics[width=0.99\textwidth]{images/Related-Work/RBF-net-low-qual.jpg}
    \end{column}
    
    \begin{column}{.49\textwidth}
        \begin{align*}
        \phi_i(x) &= \exp (-\frac{||x-c_i||^2}{2\sigma_i^2})\\
        y_k &= \sum_{i=1}^n w_{jk}\phi_i(x)
        \end{align*}
    \end{column}
    \end{columns}
    \caption*{\parencite{samui2017handbook}}
    \end{figure} 

\end{frame}

\begin{frame}{Related Work - Bayesian Neural Networks}
    \begin{block}{}
    $\bullet$ Attaches a probability distribution to each weight and bias of the network \\ 
    $\bullet$ Combines them as an ensemble to avoid overconfidence \\
    $\bullet$ Have shown some resistance to adversarial attacks \parencite{uchendu2021robustness}\\
    $\bullet$ Con: long training and inference times
    \end{block}
    
    
    \begin{align*}
        p(w|\mathcal{D},\alpha, \beta)  &\propto p(w|\alpha)p(\mathcal{D}|w,\beta^{-1}) \\
        p(w|\alpha) &= \mathcal{N}(w|0,\alpha^{-1}I)\\
        p(D|w,\beta) &= \prod_{n=1}^N  \mathcal{N}(t_n|y(x_n,w),\beta^{-1}) 
    \end{align*}
    \centering \parencite{bishop2006pattern}
\end{frame}



\section{The Finite Gaussian Neuron}

\begin{frame}{The Classical Artificial Neuron}
    % Classic neuron math
    \begin{block}{Neuron Output}
        \vspace{-1.5mm}
        $$y = \varphi(\ell)$$
    \end{block}
    \begin{block}{Linear Component}
        $$\ell=\sum_i x_i w_i$$
    \end{block}
    % classic neuron illustrated
    \begin{center}
        \includegraphics[width=0.5\textwidth]{images/classic-neuron.png}
    \end{center}
\end{frame}

\begin{frame}{The Finite Gaussian Artificial Neuron}
    %%math
    \begin{block}{Neuron Output}
        $$ y =  \varphi(\ell)*g = \varphi(\sum_i x_i w_i) * g$$
    \end{block}
    \begin{block}{Gaussian Component}
    % $$ g = exp \left( \frac{-1}{\sigma^2}*\sum_{i}(x_i-c_i)^2 \right)$$
    % $$ g = exp(\frac{-\sum_i (x_i-c_i)^2}{\sigma^2} )$$
    $$ g = e^{\frac{-1}{\sigma^2}\sum_{i}(x_i-c_i)^2}$$
    \end{block}
    %% gaussian component illustrated
    \begin{center}
        \includegraphics[width=0.5\textwidth]{images/fgn-gaussian-component.png}
    \end{center}
\end{frame}

\begin{frame}{2D Neuron Activity Visualization}
    % 2 images for classic: linear and after non-linearity like tanh
    % 2 images for fgn: gaussian component and combination 
    \vspace{-0.5cm}
    \begin{figure}
      \subfloat[Linear: $\ell = W^tX$]{\includegraphics[height=3.2cm,width=4cm]{images/2D Activity/2d-linear-activity-cropped.png}} \hspace{0.5cm}
      \subfloat[Classic: $y = \tanh(\ell)$]{\includegraphics[height=3.2cm,width=4cm]{images/2D Activity/2d-classic-activity-cropped.png}}\\
      \vspace{-0.2cm}
      \subfloat[$g = e^{\frac{-1}{\sigma^2}*\sum_{i}(x_i-c_i)^2}$]{\includegraphics[height=3.2cm,width=4cm]{images/2D Activity/2d-gaussian-activity-cropped.png}} \hspace{0.5cm}
      \subfloat[FGN: $y = \tanh(\ell)*g$]{\includegraphics[height=3.2cm,width=4cm]{images/2D Activity/2d-fgn-activity-cropped.png}}
    \end{figure}
\end{frame}

\begin{frame}{Bird's Eye View - Desired Behavior}
    % \begin{figure}
    %     \includegraphics[width=.25\textwidth]{images/Bird's Eye View/data.png}
    % \end{figure}
    
    \begin{block}{Desired Behavior}
    $\bullet$ Restrict network activity to space that contains data.
    \end{block}
    
    \begin{columns}
    \begin{column}{.45\textwidth}
    \begin{figure}
        \includegraphics[width=\textwidth]{images/Bird's Eye View/classic_with_data.png}
        \caption*{Classic Network Behavior}
    \end{figure}
    \end{column}
    \begin{column}{.45\textwidth}
    \begin{figure}
        \includegraphics[width=\textwidth]{images/Bird's Eye View/fgn_with_data.png}
        \caption*{Desired FGN Network Behavior}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}


\begin{frame}{Matching Classical Neuron Behavior}
    \begin{block}{Property}
    As the neuron variance $\sigma$ increases, the Finite Gaussian Neuron's behavior gets closer that of the classical neuron with the same $W$ weights.
    \end{block}
    \vspace{0.2cm}
    \begin{tikzpicture}
        \node (img1) {\includegraphics[height=3cm]{images/Matching-behavior/sigma-1-cropped.png}};\pause
        \node (img2)at(img1.south east) [xshift=-0.75cm]{\includegraphics[height=3cm]{images/Matching-behavior/sigma-2-cropped.png}};\pause
        \node (img3)at(img2.north east) [xshift=-0.75cm]{\includegraphics[height=3cm]{images/Matching-behavior/sigma-3-cropped.png}};\pause
        \node (img4)at(img3.south east) [xshift=-0.75cm]{\includegraphics[height=3cm]{images/Matching-behavior/sigma-4-cropped.png}};\pause
        \node (img5)at(img4.north east) [xshift=-0.75cm]{\includegraphics[height=3cm]{images/Matching-behavior/sigma-5-cropped.png}};\pause
        \node (img6)at(img5.south east) [xshift=-0.75cm]{\includegraphics[height=3cm]{images/Matching-behavior/sigma-6-cropped.png}};\pause
        \node (img7)at(img6.north east) [xshift=-0.75cm]{\includegraphics[height=3cm]{images/Matching-behavior/sigma-7-cropped.png}};
    \end{tikzpicture}
\end{frame}

\begin{frame}{Conversion - Initialization of Centers and Variance}
    \begin{block}{Research in Progress}
    Converting a classical neuron to an FGN involves two free parameters: centers $c_i$ and variance $\sigma$.\\
    $\bullet$ Initialize the centers to be the point on the zero line closest to the origin.\\
    $\bullet$ Initialize the variance large enough to not change network behavior.
    \end{block}
    
    \begin{columns}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \includegraphics[width=.8\textwidth]{images/2D-Conversion/classic-act.png}
        \caption*{Classic Neuron Activity}
    \end{figure}
    \end{column}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \includegraphics[width=.8\textwidth]{images/2D-Conversion/converted-act.png}
        \caption*{Converted Neuron Finite Activity}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{Training the FGN}
    % talk about adapting SGD to the FGN math
    % adapt the loss function
    \begin{block}{Loss Function - Sigma Regularization}
    $$ \mathcal{L}  = \tilde{\mathcal{L} } + \lambda\sigma^2  $$
    \end{block}
    
    \begin{block}{Gradients for Backpropagation}
    $$ y =  \varphi(\ell)*g = \tanh(\sum_i x_i w_i) * e^{\frac{-1}{\sigma^2}\sum_{i}(x_i-c_i)^2}$$
    \vspace{-0.6cm}
    \begin{align*}
        \text{Weights:\quad} \frac{\partial y}{\partial w_i} &=  x_i \varphi'(\ell) * g  \\[1em]
        \text{Centers:\quad} \frac{\partial y}{\partial c_i} &= \varphi(\ell) * \frac{2(x_i-c_i)}{\sigma^2} * g \\[1em]
        \text{Sigmas:\quad} \frac{\partial y}{\partial \sigma} &= \varphi(\ell) * \frac{2\sum_{i}(x_i-c_i)^2}{\sigma^3}* g
    \end{align*}
    \end{block}
    \end{frame}
    
\begin{frame}{2D Toy Data - Single Neuron Training Sanity Check}
    \begin{columns}
    \begin{column}{.31\textwidth}
        \includegraphics[width=0.85\textwidth]{images/2D-single-neuron/2d-easy-data-cropped.png}\\
        \centering\footnotesize{toy 2D data}\\
        \includegraphics[width=\textwidth]{images/2D-single-neuron/2d-easy-initialg-cropped.png}
        \centering\footnotesize{$g$ pre-training}\\
    \end{column}
    
    \hspace{0.1cm}
    \begin{column}{.31\textwidth}
        \includegraphics[width=1.02\textwidth]{images/2D-single-neuron/2d-easy-trained-activity-cropped.png}\\
        \centering\footnotesize{activity post-training}\\
        \includegraphics[width=\textwidth]{images/2D-single-neuron/2d-easy-trainedg-cropped.png}\\
         \centering\footnotesize{$g$ post-training}
    \end{column} 
    
    \hspace{0.1cm}
    \begin{column}{.31\textwidth}
        \vspace{0.1cm} \hspace{-0.01cm} \includegraphics[width=0.84\textwidth,height=3.1cm]{images/2D-single-neuron/2d-easy-sigma-training-cropped.png}\\
        \centering\footnotesize{$\sigma$ over training}\\
        \includegraphics[width=0.92\textwidth]{images/2D-single-neuron/2d-easy-path.png}\\
        \centering\footnotesize{center path}
        
    \end{column}
    \end{columns}

\end{frame}

\begin{frame}{Variants - Different $p$-norms}
    \vspace{-0.3cm}
    \begin{block}{Gaussian Component with $p$-norm}
        $$ g = e^{\frac{-1}{\sigma^2}\lVert x_i-c_i \lVert_p }$$
    \end{block}
    \vspace{0.1cm}
    \centering
    \begin{minipage}{0.87\textwidth}
    \begin{columns}
    \begin{column}{.33\textwidth}
        \raggedright
        \includegraphics[width=0.98\textwidth]{images/Variants-Norms/ord0.5_g-cropped.png}\\
        \includegraphics[width=\textwidth]{images/Variants-Norms/ord0.5-cropped.png}\\
        \centering $p=0.5$
    \end{column}
    \begin{column}{.33\textwidth}
        \raggedright
        \includegraphics[width=0.98\textwidth]{images/Variants-Norms/ord1_g-cropped.png}\\
        \includegraphics[width=\textwidth]{images/Variants-Norms/ord1-cropped.png}\\
        \centering $p=1$
    \end{column} 
    \begin{column}{.33\textwidth}
        \raggedright
        \includegraphics[width=0.98\textwidth]{images/Variants-Norms/ord3_g-cropped.png}\\
        \includegraphics[width=\textwidth]{images/Variants-Norms/ord3-cropped.png}\\
        \centering $p=3$
    \end{column}
    \end{columns}
    \end{minipage}
\end{frame}

\begin{frame}{Variants - Decoupled Bias/Centers}
    \vspace{-0.7cm}
    \begin{block}{}
    The default behavior is to have the bias of the linear term $\ell$ be \emph{unrestricted}: ie: not defined by the centers of the Gaussian term $g$.
    \end{block}
    
    \vspace{0.4cm}
    
    \centering
    \includegraphics[height=0.5\textheight]{images/2D-Decoupled/var-decoupled-center-g-cropped.png}
    \includegraphics[height=0.5\textheight]{images/2D-Decoupled/var-decoupled-center-activity-cropped.png}\\
    
\end{frame}

\begin{frame}{Variants - Diagonal and Full Covariance}
    \begin{block}{Multivariate Gaussian Component}
    $$ g = e^{-(X-C)^T * \Sigma^{-1} * (X-C)}$$ \\
    with $X=[x_i]$ the inputs vector, $C=[c_i]$ the centers vector and $\Sigma$ the covariance matrix.
    \end{block}
    
    \begin{columns}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=0.81\textwidth]{images/Variants-Diag-Full-Cov/diag_g_activity_cropped.png}
        \caption*{Diagonal $\Sigma$}
    \end{figure}
    \end{column}
     \begin{column}{.5\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=0.81\textwidth]{images/Variants-Diag-Full-Cov/full_g_activity_cropped.png}
        \caption*{Full $\Sigma$}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}


\section{Multi-Layer Finite Gaussian Neural Networks}

\begin{frame}{Multi-Layer Finite Gaussian Neural Networks}
   \begin{block}{Layer $j$ Neuron Outputs}
        $$ y =  \varphi(\ell)*g = \varphi\Big(\sum_i x_{i} w_{i}\Big) * g $$\\[-0.2em]
        $$ g = \max(G_{j-1}) * e^{\frac{-1}{\sigma^2}\sum_{i}(x_i-c_i)^2}$$
        With $x_{i}$ and $G_{j-1}$ the previous layer outputs and Gaussian components.
    \end{block}
    
     \begin{center}
        \includegraphics[width=0.6\textwidth]{images/multi-layer-fgn/FGN-Network.png}
    \end{center}

\end{frame}

\begin{frame}{2D Toy Data - Classic vs FGN Network}
    
    \vspace{-1cm}
    \begin{block}{}
    Activity of a classic feedforward network over 2D data, compared to that of an FGN network with the same number of neurons.
    \end{block}

    \begin{columns}
    \begin{column}{.333\textwidth}
    \vspace{2mm}
    \begin{figure}
        \centering
        \includegraphics[width=0.92\textwidth]{images/2D-network-toy/2d-toy-data.png}
        \caption*{Toy Data}
    \end{figure}

    \end{column}
    \begin{column}{.333\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=1.\textwidth]{images/2D-network-toy/classic-heatmap.png}
        \caption*{Classic Net Activity}
    \end{figure}
    \end{column}
    \begin{column}{.333\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=1.\textwidth]{images/2D-network-toy/fgn-heatmap.png}
        \caption*{FGN Net Activity}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{2D Toy Data - Classic vs FGN Network (continued)}
    \vspace{-1cm}
    \begin{block}{}
    Activity of a classic feedforward network over 2D data, compared to that of an FGN network with the same number of neurons (zoomed out).
    \end{block}

    \begin{columns}
    \begin{column}{.333\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=0.92\textwidth]{images/2D-network-toy/2d-toy-data-zoomed-out.png}
        \caption*{Toy Data}
    \end{figure}
    \end{column}
    
    \begin{column}{.333\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=1.\textwidth]{images/2D-network-toy/classic-heatmap-zoomed-out.png}
        \caption*{Classic Net Activity}
    \end{figure}
    \end{column}
    
    \begin{column}{.333\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=1.\textwidth]{images/2D-network-toy/fgn-heatmap-zoomed-out.png}
        \caption*{FGN Net Activity}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{2D Toy Data - Classic vs FGN Network (addendum)}
    
    \begin{block}{Training Parameters}
    $\bullet$ 32-16 neurons in hidden layers $\bullet$ 1/16 dropout $\bullet$ spherical covariance\\
    $\bullet$ 2-norm $\bullet$ Adam optimizer $\bullet$ cross-entropy loss $\bullet$ 0.001 sigmas loss weight
    \end{block}

    \begin{columns}
    \begin{column}{.333\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=1.\textwidth]{images/2D-network-toy/centers-init.png}
        \caption*{Initial Centers}
    \end{figure}
    \end{column}
    
    \begin{column}{.333\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=1.\textwidth]{images/2D-network-toy/training-accuracy.png}
        \caption*{Training Accuracies}
    \end{figure}
    \end{column}
    
    \begin{column}{.333\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=1.\textwidth]{images/2D-network-toy/sigmas-change.png}
        \caption*{Sigmas Evolution}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{2D Toy Data - Why is the Gaussian Gate Needed?}
    
    \vspace{-1mm}
    
    \begin{block}{}
        Without the Gaussian Gate, activity far from the data defaults to an arbitrary value, not necessarily zero. 
    \end{block}
    
    \begin{columns}
    \begin{column}{.48\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=1.\textwidth]{images/2D-network-toy/no-gate.png}
    \end{figure}
    \end{column}
    
    \begin{column}{.48\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=1.\textwidth]{images/2D-network-toy/no-gate-zoomed-out.png}
    \end{figure}
    \end{column}
    \end{columns}

\end{frame}


\section{Networks over MNIST}

\begin{frame}{MNIST and Random Datasets}
    \begin{block}{MNIST Dataset \tiny{(\parencite{lecun-mnisthandwrittendigit-2010}}}
    $\bullet$ 50K/10K/10K images for train/val/test $\bullet$ 28*28 8bit grayscale pixels\\ 
    \end{block}
    \begin{block}{Random Images Dataset}
    $\bullet$ Fully random pixels (changes mean/variance)\\
    $\bullet$ Shuffled dataset images (preserves mean/variance) 
    \end{block}
    
    \begin{columns}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.99\textwidth]{images/mnist-behavior/Sample-MNIST.png}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.99\textwidth]{images/mnist-behavior/Sample-random-noise.png}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.99\textwidth]{images/mnist-behavior/Sample-random-shuffled-noise.png}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{Classic Network - MNIST Behavior}
    
    \begin{block}{Classic Feedforward Network Parameters}
    $\bullet$ 64-64 neurons in hidden layers $\bullet$ 0.2 dropout $\bullet$ Train accuracy: 49509/50000 (99\%) $\bullet$ Validation accuracy: 9739/10000 (97\%)
    \end{block}

    \begin{columns}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.82\textwidth]{images/mnist-behavior/classic-hist-val.png}
        \caption*{ $>$99\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \raggedright
        \vspace{-3mm}
        \includegraphics[width=.73\textwidth]{images/mnist-behavior/classic-pred-val.png}
        \caption*{}
    \end{figure}
    \end{column}
    \end{columns}
    
    
\end{frame}

\begin{frame}{Classic Network - Fully Random Noise Behavior}

    \begin{columns}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/classic-hist-random.png}
        \caption*{ $>$66\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \raggedright
        \vspace{-3mm}
        \includegraphics[width=.73\textwidth]{images/mnist-behavior/classic-pred-random.png}
        \caption*{}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{Classic Network - Shuffled Images Behavior}

    \begin{columns}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.82\textwidth]{images/mnist-behavior/classic-hist-shuffled.png}
        \caption*{ $>$78\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \raggedright
        \vspace{-3mm}
        \includegraphics[width=.73\textwidth]{images/mnist-behavior/classic-pred-shuffled.png}
        \caption*{}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{Converted FGN Network - MNIST Behavior}
    
    \begin{block}{Converted FGN Network Parameters}
    $\bullet$ Same architecture as the classic network $\bullet$ $\sigma = 100$\\
    $\bullet$ Same behavior as the classic network over training and validation data.
    \end{block}

    \begin{columns}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.82\textwidth]{images/mnist-behavior/converted-hist-val.png}
        \caption*{ $>$99\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \raggedright
        \vspace{-3mm}
        \includegraphics[width=.73\textwidth]{images/mnist-behavior/converted-pred-val.png}
        \caption*{}
    \end{figure}
    \end{column}
    \end{columns}
    
    
\end{frame}

\begin{frame}{Classic vs Converted - MNIST and Random Behavior}

    \vspace{-3mm}
    \begin{columns}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.9\textwidth]{images/mnist-behavior/classic-hist-val.png}
        \centering \tiny{$>$99\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.93\textwidth]{images/mnist-behavior/classic-hist-random.png}
        \centering \tiny{66\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.91\textwidth]{images/mnist-behavior/classic-hist-shuffled.png}
        \centering \tiny{78\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \end{columns}
    
    \vspace{-3mm}
    \begin{columns}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.9\textwidth]{images/mnist-behavior/converted-hist-val.png}
        \centering \tiny{$>$99\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.91\textwidth]{images/mnist-behavior/converted-hist-random.png}
        \centering \tiny{0.0\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.91\textwidth]{images/mnist-behavior/converted-hist-shuffled.png}
        \centering \tiny{43\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \end{columns}
    
    
\end{frame}

\begin{frame}{Retrained FGN Network - MNIST Behavior}
    
    \begin{block}{Retrained FGN Network Parameters}
    $\bullet$ Train converted network for \textbf{one} epoch $\bullet$ sigmas loss param $\lambda = 10^{-5}$
    \end{block}

    \begin{columns}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.82\textwidth]{images/mnist-behavior/retrained-hist-val.png}
        \caption*{ $>$99\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.5\textwidth}
    \begin{figure}
        \raggedright
        \vspace{-3mm}
        \includegraphics[width=.73\textwidth]{images/mnist-behavior/retrained-pred-val.png}
        \caption*{}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{Classic vs Retrained - MNIST and Random Behavior}

    \vspace{-3mm}
    \begin{columns}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/classic-hist-val.png}
        \centering \tiny{$>$99\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.9\textwidth]{images/mnist-behavior/classic-hist-random.png}
        \centering \tiny{66\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.87\textwidth]{images/mnist-behavior/classic-hist-shuffled.png}
        \centering \tiny{78\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \end{columns}
    
    \vspace{-2mm}
    \begin{columns}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/retrained-hist-val.png}
        \centering \tiny{$>$99\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/retrained-hist-random.png}\\
        \centering \tiny{0.0\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.9\textwidth]{images/mnist-behavior/retrained-hist-shuffled.png}
        \centering \tiny{0.0\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{Classic vs FGN - EMNIST Letters \phantom{\parencite{cohen2017emnist}}}
 \vspace{-3mm}
    \begin{columns}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/classic-hist-emnist.png}\\
        \centering \tiny{$>$90\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/converted-hist-emnist.png}\\
        \centering \tiny{90\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/retrained-hist-emnist.png}\\
        \centering \tiny{83\% of confidences $>$0.5}
    \end{figure}
    \end{column}
    \end{columns}
    
    \vspace{-2mm}
    \begin{columns}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/classic-pred-emnist.png}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/converted-pred-emnist.png}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=.85\textwidth]{images/mnist-behavior/retrained-pred-emnist.png}
    \end{figure}
    \end{column}
    \end{columns}
    
\end{frame}


\begin{frame}{Checkpoint 1}
% \textcolor{gray}{My works aims to:}
% \begin{itemize}
%     \item \textcolor{gray}{make it easy to convert existing models to the FGN architecture}
%     \item \textcolor{gray}{while preserving the existing model's behavior on real data}
%     \item and offering resistance against some adversarial attacks.
% \end{itemize}
    \textcolor{gray}{In this presentation I'll show that:}
\begin{itemize}
    \item \textcolor{gray}{existing networks are easily converted to the FGN architecture,}
    \item \textcolor{gray}{while preserving the existing model's behavior on real data.}
    \item That FGN networks are adaptable to multiple architectures and tasks,
    \item \textcolor{gray}{have lower confidence on random inputs},
    \item \textbf{and are protected against FGSM attacks.}
\end{itemize}
Finally, FGNNs will be \textbf{compared to Bayesian neural networks}, and some limitations against Carlini-Wagner and PGD attacks will be explored. 
\end{frame}


\begin{frame}{Fast Gradient Step Method}
    \begin{block}{}
    $\bullet$ 18 values of $\epsilon$ tested starting from smallest possible pixel change
    $$\textrm{FGSM\_adversary}(x) = x + \epsilon \cdot \textrm{sign}(\nabla_x(\mathcal{L}(\theta,x,t))$$
    \end{block}
    \begin{figure}
        \centering
        \includegraphics[width=.95\textwidth]{images/fgsm-attack-examples.png}
        \captionsetup{width=.88\linewidth}
        \caption*{An MNIST image and the adversarial images produced by the FGSM attack on the classic network, for various values of step-size $\epsilon$}
    \end{figure}
    
\end{frame}


\begin{frame}{Successful Attacks Comparison}
    \begin{block}{}
        Successful Attack: $\bullet$ changes the class $\bullet$ confidence above 0.5
    \end{block}
    \begin{figure}
        \centering
        \includegraphics[width=.90\textwidth]{images/successful-attacks-comparisons/succesful_fgsm_count.png}
    \end{figure}
\end{frame}

\begin{frame}{Successful Attacks Comparison (continued)}
   \begin{tikzpicture}
        \node (img1) {\includegraphics[height=3.7cm]{images/successful-attacks-comparisons/fgsm-comp-0.png}};\pause
        \node (img2)at(img1.south east) [xshift=-1.2cm][yshift=-0.8cm]{\includegraphics[height=3.7cm]{images/successful-attacks-comparisons/fgsm-comp-1.png}};\pause
        \node (img3)at(img2.north east) [xshift=-1.2cm][yshift=0.8cm]{\includegraphics[height=3.7cm]{images/successful-attacks-comparisons/fgsm-comp-2.png}};\pause
        \node (img4)at(img3.south east) [xshift=-1.2cm][yshift=-0.8cm]{\includegraphics[height=3.7cm]{images/successful-attacks-comparisons/fgsm-comp-3.png}};\pause
        \node (img5)at(img4.north east) [xshift=-1.2cm][yshift=0.8cm]{\includegraphics[height=3.7cm]{images/successful-attacks-comparisons/fgsm-comp-4.png}};
    \end{tikzpicture}
\end{frame}


\begin{frame}{Observations - FGSM Boundaries}

    \centering{Starting from an image, where does the FGSM adversarial example land?}
   \begin{tikzpicture}
        \node (img1){\includegraphics[width=0.6\textwidth]{images/observations/classic-bounds.png}};\pause
        \node (img2)at(img1.center)[xshift=0cm]{\includegraphics[width=0.6\textwidth]{images/observations/converted-bounds.png}};\pause
        \node (img3)at(img2.center)[xshift=0cm]{\includegraphics[width=0.64\textwidth]{images/observations/long-bounds.png}};
    \end{tikzpicture}
    
\end{frame}

\begin{frame}{Observations - Space in between Images}

    \centering{What the space in between two images look like?}
   \begin{tikzpicture}
        \node (img1){\includegraphics[width=0.6\textwidth]{images/observations/classic-img8toimg4.png}};\pause
        \node (img2)at(img1.center)[xshift=0cm]{\includegraphics[width=0.6\textwidth]{images/observations/converted-img8toimg4.png}};\pause
        \node (img3)at(img2.center)[xshift=0cm]{\includegraphics[width=0.64\textwidth]{images/observations/long-img8toimg4.png}};
    \end{tikzpicture}
    
\end{frame}

\section{Comparison to Bayesian Neural Networks}

\begin{frame}{Comparison to Bayesian Neural Networks}
    \begin{block}{}
    $\bullet$ Trained an equivalent model on MNIST using Pyro {\small \parencite{bingham2019pyro}}
    \end{block}

    \begin{figure}
        \centering
        \includegraphics[width=0.12\textwidth]{images/bnn/bnn-example-image.png}
        \includegraphics[width=0.86\textwidth]{images/bnn/bnn-example-dist.png}
        \caption*{The histograms of the log-softmax of the BNN outputs at each digit class, over the 100 weight samplings. The number above each histogram is the median probability given by the BNN for that digit. The histogram is colored yellow if this median probability is above 0.5}
    \end{figure}
\end{frame}


\begin{frame}{BNNs can say ``I dont know"}

    \begin{block}{}
    $\bullet$ BNNs can naturally reject samples when output medians are low
    \end{block}

    \begin{figure}
        \centering
        \includegraphics[width=0.12\textwidth]{images/bnn/bnn-rejected-example.png}
        \includegraphics[width=0.86\textwidth]{images/bnn/bnn-rejected-hist.png}
        \includegraphics[width=0.12\textwidth]{images/bnn/bnn-rejected-example2.png}
        \includegraphics[width=0.86\textwidth]{images/bnn/bnn-rejected-hist2.png}
        \includegraphics[width=0.12\textwidth]{images/bnn/bnn-rejected-example3.png}
        \includegraphics[width=0.86\textwidth]{images/bnn/bnn-rejected-hist3.png}
        \caption*{Examples of images rejected by the BNN and their associated histograms.}
    \end{figure}
    
\end{frame}

\begin{frame}{BNNs on random Noise}
    \vspace{-6mm}
    \begin{block}{}
    $\bullet$ BNNs behaves well over real and random images\\
    $\bullet$ does not reject \emph{every} random image unlike retrained FGNNs
    \end{block}
    
    \begin{columns}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \centering
        \includegraphics[width=\textwidth]{images/bnn/bnn-mnist-hist.png}
        \caption*{\footnotesize $>$95\% of confidences $>0.5$}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \raggedright
        \includegraphics[width=\textwidth]{images/bnn/bnn-random.png}
        \caption*{\footnotesize 7\% of confidences $>0.5$}
    \end{figure}
    \end{column}
    \begin{column}{.33\textwidth}
    \begin{figure}
        \raggedright
        \includegraphics[width=\textwidth]{images/bnn/bnn-shuffled.png}
        \caption*{\footnotesize 6\% of confidences $>0.5$}
    \end{figure}
    \end{column}
    \end{columns}
\end{frame}

\begin{frame}{BNNs against FGSM}
    \begin{figure}
    \centering
    \includegraphics[width=0.9\textwidth]{images/bnn/bnn-adv-count.png}
    % \caption[Count of successful FGSM attacks - BNN]{Count of successful FGSM attacks (changes the class, confidence~$>0.5$) among the 10K MNIST validation set images for the Bayesian neural network.}
    \end{figure}
    
\end{frame}

\begin{frame}{BNNs against FGSM (continued)}
    \begin{figure}
    \centering
    \includegraphics[width=0.9\textwidth]{images/bnn/bnn-adv-hist.png}
    \end{figure}
    
\end{frame}


\begin{frame}{Checkpoint 2}
      \textcolor{gray}{In this presentation I'll show that:}
\begin{itemize}
    \item \textcolor{gray}{existing networks are easily converted to the FGN architecture,}
    \item \textcolor{gray}{while preserving the existing model's behavior on real data.}
    \item \textbf{That FGN networks are adaptable to multiple architectures and tasks,}
    \item \textcolor{gray}{have lower confidence on random inputs},
    \item \textcolor{gray}{and are protected against FGSM attacks}.
\end{itemize}
Finally, \textcolor{gray}{FGNNs will be compared to Bayesian neural networks}, and some \textbf{limitations against Carlini-Wagner and PGD attacks} will be explored. 

\end{frame}


\section{Convolutional FGNs over SPEECHCOMMANDS}

\begin{frame}{SPEECHCOMMANDS \parencite{DBLP:journals/corr/abs-1804-03209}}
    \begin{block}{} 
    $\bullet$ over 100K one-second long 16 KHz single channel  utterances \\
    ~~from thousands of different speakers\\
    $\bullet$ 30 short common words e.g. `up', `down', numbers, `tree', `dog'\\
    \end{block}
    \begin{figure}
        \includegraphics[width=0.55\textwidth]{images/yes.jpg}
        \caption*{\emph{yes}}
    \end{figure}
    
\end{frame}

\begin{frame}{FGN Convolutional Layer}
    \begin{block}{}
    $\bullet$ popular since the \textcite{krizhevsky2012imagenet} performance on Imagenet \\ %\parencite{deng2009imagenet}
    $\bullet$ the FGN architecture naturally adapts to convolutional layers
    \end{block}
    \vspace{3mm}
    \begin{columns}
        \begin{column}{.45\textwidth}
            \centering
            \frame{\includegraphics[width=.66\textwidth]{images/no_padding_no_strides.png}}\\
            \raggedright 
            {\footnotesize (image from \textcite{dumoulin2016guide})}\\
            \vspace{2mm}
            ~$\bullet$ weights $W=[w_0, w_1 \ldots w_k]$\\
            ~$\bullet$ centers $C=[c_0, c_1, \ldots c_k]$\\
        \end{column}
        \begin{column}{.55\textwidth}
            \vspace{-3mm}
            \begin{align*}
            Y_i &= \varphi(\ell_i) \cdot g_i \\
            \ell_i &= \sum_{k=0}^{K} w_k \cdot Z_{ik} \\
            g_i &= \exp \left(-\frac{1}{\sigma^2}\sum_{k=0}^{K}(Z_{ik}-C_k)^2 \right)\\
            Z_{ik} &= X_{(i+k)(s+d)} % the k-ith value of the i-th input striding I
            \end{align*}
            $\bullet$  variance $\sigma$ ~~$\bullet$ stride $s$\\
            $\bullet$ kernel size $k$ $\bullet$ dilation $d$
        \end{column}
    \end{columns}
\end{frame}

\begin{frame}{The M5 Networks}
    \begin{block}{}
        $\bullet$ State of the art (at the time) convolutional networks by \textcite{dai2017very}
    \end{block}

    \begin{columns}
        \begin{column}{.55\textwidth}
        \includegraphics[width=.95\textwidth]{images/speechcommands/m3_model.png}\\
        \centering {\footnotesize (image from \textcite{dai2017very}}
        \end{column}
        
        \begin{column}{.55\textwidth}
        5 Networks:
        \begin{itemize}
            \item Classic trained for 21 epochs
            \item FGNN trained for 21 epochs
            \item FGNN converted
            \item FGNN retrained for 1 epoch
            \item FGNN retrained for 21 epochs
        \end{itemize}
        \end{column}
        
    \end{columns}
    
\end{frame}

\begin{frame}{The M5 Networks on SPEECHCOMMANDS}
    \begin{block}{}
    $\bullet$ 87-92\% accuracy on Train $\bullet$ 84-86\% accuracy on Test
    \end{block}
    \begin{columns}
        \begin{column}{0.45\textwidth}
        \includegraphics[width=\textwidth]{images/speechcommands/classic-hist-speechcommands.png}\\
        \centering \small{Over 91\% of confidences $>0.5$}
        \end{column}
        \begin{column}{0.45\textwidth}
        \includegraphics[width=\textwidth]{images/speechcommands/scratch-hist-speechcommands.png}\\
        \centering \small{Over 93\% of confidences $>0.5$}
        \end{column}
    \end{columns}
        % \includegraphics[width=0.45\textwidth]{images/speechcommands/classic-hist-speechcommands.png}
        % % \caption*{Over 91\% of confidences $>0.5$}
        % \includegraphics[width=0.45\textwidth]{images/speechcommands/fast-hist-speechcommands.png}
        % % \caption*{Over 89\% of confidences $>0.5$}
        % \includegraphics[width=0.45\textwidth]{images/speechcommands/long-hist-speechcommands.png}
        % % \caption*{Over 90\% of confidences $>0.5$}
        % \includegraphics[width=0.45\textwidth]{images/speechcommands/scratch-hist-speechcommands.png}
        % % \caption*{Over 93\% of confidences $>0.5$}

    % \caption[Histogram of confidences - SPEECHCOMMANDS]{Histogram of confidences of the networks on the SPEECHCOMMANDS validation dataset}

\end{frame}

\begin{frame}{The M5 Networks on SPEECHCOMMANDS}
    \begin{block}{}
    $\bullet$ 87-92\% accuracy on Train $\bullet$ 84-86\% accuracy on Test
    \end{block}
    \begin{columns}
        \begin{column}{0.45\textwidth}
        \includegraphics[width=\textwidth]{images/speechcommands/fast-hist-speechcommands.png}\\
        \centering \small{Over 91\% of confidences $>0.5$}
        \end{column}
        \begin{column}{0.45\textwidth}
        \includegraphics[width=\textwidth]{images/speechcommands/long-hist-speechcommands.png}\\
        \centering \small{Over 90\% of confidences $>0.5$}
        \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{The M5 Networks on White Noise}
    \begin{columns}
        \begin{column}{0.45\textwidth}
        \includegraphics[width=\textwidth]{images/speechcommands/classic-hist-noise.png}\\
        \centering \small{Over 63\% of confidences $>0.5$}
        \end{column}
        \begin{column}{0.45\textwidth}
        \includegraphics[width=\textwidth]{images/speechcommands/scratch-hist-noise.png}\\
        \centering \small{0\% of confidences $>0.5$}
        \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{The M5 Networks on White Noise}
    \begin{columns}
        \begin{column}{0.45\textwidth}
        \includegraphics[width=\textwidth]{images/speechcommands/fast-hist-noise.png}\\
        \centering \small{Over 76\% of confidences $>0.5$}
        \end{column}
        \begin{column}{0.45\textwidth}
        \includegraphics[width=\textwidth]{images/speechcommands/long-hist-noise.png}\\
        \centering \small{Under 1\% of confidences $>0.5$}
        \end{column}
    \end{columns}
    
\end{frame}

\begin{frame}{The Adversarial Attacks}
    \begin{block}{Carlini-Wagner \parencite{carlini2017evaluating}}
    $\bullet$ Minimizes a carefully designed loss function
    \begin{align*}
       & w = \left \lVert \frac{1}{2} \left( \tanh(w)+1 \right) - x \right \rVert_2^2+c \cdot f \left( \frac{1}{2}(\tanh(w)+1) \right) \\
       & \textnormal{with } f(x) = \max \left( \max(y_i : i \neq \hat{t}) - y_{\hat{t}} \right) \\ 
       & \textnormal{such that } \lVert w \rVert_2 < \epsilon
    \end{align*}
    \end{block}
    
    \begin{block}{Projected Gradient Descent \parencite{madry2019deep}}
    $\bullet$ Iterated version of FGSM
    $$x_{s} = \mathcal{P}_{x,\epsilon}(x_{s-1} + \alpha \cdot \textrm{sign}(\nabla_x(\mathcal{L}(\theta,x,t)))$$
    \end{block}\

\end{frame}


\begin{frame}{Results against Carlini-Wagner}
    \includegraphics[width=0.95\textwidth]{images/speechcommands/cw-epsilons.png}
\end{frame}

\begin{frame}{Results against Carlini-Wagner}
    \includegraphics[width=0.95\textwidth]{images/speechcommands/linfpgd-epsilons}

\end{frame}


\section{Conclusion and Future Work}
% rewrite in terms of Thesis from slide 5
% (excessive confidence far from real data and weird border closeness)

\begin{frame}{Conclusion}
    In this presentation I've show that:
\begin{itemize}
    \item existing networks are easily converted to the FGN architecture,
    \item while preserving the existing model's behavior on real data.
    \item That FGN networks are adaptable to multiple architectures and tasks,
    \item have lower confidence on random inputs,
    \item and are protected against FGSM attacks.
\end{itemize}
I also compared FGNNs to Bayesian neural networks, and explored some limitations against Carlini-Wagner and PGD attacks.
\end{frame}

\begin{frame}{Future Work}
    \begin{itemize}
        \item Explore counter-intuitive behavior of FGNNs vs Carlini-wagner attack
        \item Further explore the behavior of FGNNs in the context of high-dimensional vector spaces 
    \end{itemize}
    
     \begin{columns}
    \begin{column}{.34\textwidth}
    \begin{figure}
        {\transparent{0.4}\includegraphics[width=.8\textwidth]{images/Motivation/pred_noise.png}}
        {\transparent{0.4}\caption*{Predictions over white noise}}
    \end{figure}
    \end{column}
    \begin{column}{.34\textwidth}
    \begin{figure}
        \includegraphics[width=1.\textwidth]{images/Motivation/boundaries.png}
        \caption*{Class boundaries on MNIST}
    \end{figure}
    \end{column}
    \end{columns}
    
    
\end{frame}

% % \section{Remaining Work}
% \begin{frame}{Remaining Work}

%     Currently Finite Gaussian Neurons:
%     \begin{itemize}
%         \item \textcolor{gray}{make it easy to convert existing models to the FGN architecture}
%         \item \textcolor{gray}{while preserving the existing model's behavior on real data}
%         \item \textcolor{gray}{and offering resistance against some adversarial attacks.} 
%     \end{itemize}
%     ~

%     To further validate the usefulness of Finite Gaussian Neurons, I want to:
%     \begin{itemize}
%         \item implement a finite Gaussian version of the convolutional layer,
%         \item test against PGD and Carlini-Wagner attacks,
%         \item test the transferability of examples,
%         \item and expanding to CIFAR-10 and SPEECHCOMMANDS tasks.
%     \end{itemize}
%     All while continuing to explore their properties and best practices, and comparing to other research.
% \end{frame}

% \begin{frame}{Convolutional Layer}
% % Popularized in 2012 with Alexnet on Imagenet.
% \begin{figure}
%     \centering
%     \includegraphics[width=.85\textwidth]{images/image net.png}
%     \caption*{Alexnet by \parencite{krizhevsky2012imagenet}}
% \end{figure}
% \end{frame}

% \begin{frame}{Projected Gradient Descent and Carlini-Wagner Attack}
%     \begin{block}{PGD Attack: Iterated FGSM}
%     \centering $x^{t+1} = \Pi_{x+S}(x^t + \epsilon(\text{sign}(\nabla_x L(\Theta, x, y)  ))$
%     \end{block}

%     \begin{block}{Carlini-Wagner Attack}
%     Given $x,t$, search for $w$ that solves:
%     \begin{center}{minimize $||\frac{1}{2}(\text{tanh}(w)+1) -x||_2^2 + c \cdot f(\frac{1}{2}(\text{tanh}(w)+1) $} \end{center}
%     with $f$ defined as:
%     \begin{center}{$f(x') = \text{max}(\text{max}\{Z(x')_i : i\neq t\} - Z(x')_t, -K)$} \end{center}
%     \parencite{carlini2017evaluating}
%     \end{block}
% \end{frame}

% \begin{frame}{Transferability of Examples}
    
%     Test Finite Gaussian Networks against:
%     \begin{itemize}
%         \item adversarial examples generated using another model,
%         \item and universal perturbations (\parencite{moosavidezfooli2017universal} Moosavi-Dezfooli et al.)
%     \end{itemize}
    
% \end{frame}


% \begin{frame}{CIFAR-10 and SPEECHCOMMANDS}
%     \begin{block}{ CIFAR-10 \tiny{(\parencite{Krizhevsky2009LearningML} Krizhevsky et al.)} }
%     $\bullet$ 60K Images $\bullet$ 32*32 color images $\bullet$ 10 classes
%     \end{block}
%     \begin{figure}
%         \includegraphics[width=0.66\textwidth]{images/cifar10.png}
%     \end{figure}
    
%     \begin{block}{SPEECHCOMMANDS \tiny{(\parencite{DBLP:journals/corr/abs-1804-03209} Pete Warden)} }
%     $\bullet$ 65K one-second long utterances $\bullet$ 30 short words\\
%     $\bullet$ single channel $\bullet$ thousands of different speakers
%     \end{block}
%     \begin{figure}
%         \includegraphics[width=0.36\textwidth]{images/yes.jpg}
%         \caption*{\emph{yes}}
%     \end{figure}
    
% \end{frame}

% \begin{frame}{Properties, Best Practices, and Other Research}
%     % prop 1: empty space in between classes? what are those filaments
%     % make the derivative of the centers not rely on good/bad classification
%     % best practice: init of size, centers, impact of p-norm?

%     \begin{block}{Properties}
%     \begin{itemize}
%         \item What is going on in spaces in between classes?
%         \item Can the training of centers be made independent of classification?
%     \end{itemize}
%     \end{block}
    
%     \begin{block}{Best Practices}
%     \begin{itemize}
%         \item How to initialize the sizes and centers of FGNs?
%         \item When to retrain models and for how long?
%         \item Do the variants (p-norms, covariance matrix) help in any way?
%     \end{itemize}
%     \end{block}
    
%     \begin{block}{Comparison to Other Research}
%     \begin{itemize}
%         \item Bayesian Neural Networks (\parencite{mullachery2018bayesian} Mullachery et al. 2018)
%         % Ensembles are not resistant to adversarial examples.
%         \item Training Speed: \emph{Fast is Better Than Free} \parencite{wong2020fast} by Wong et al.
%     \end{itemize}
    
%     \end{block}
    
% \end{frame}


\begin{frame}{Open Source}
    
    \begin{block}{}
    All the code is available at:\\
    \quad $\bullet$ \url{https://github.com/grezesf/FGN---Research}.\\
    ~\\
    It includes:\\
    \quad $\bullet$ library of functions to implement your own FGNs or convert existing networks to FGNs.\\
    \quad $\bullet$ all the notebooks used to run experiments, analyse results, and generate the figures.
    % TODO have a notebook open and ready to run (the sanity check one)

    \end{block}
    \centering
    \includegraphics[width=.08\textheight]{images/misc/GitHub-Mark.png} 
    \includegraphics[width=.4\textheight]{images/misc/gpl3.PNG}
    

\end{frame}


\begin{frame}[allowframebreaks]{Citations}
    \printbibliography

\end{frame}


\end{document}

==> Defense-Script.txt <==
THESIS SCRIPT 

1- 
Hi everyone. Thanks for coming to my thesis defense, that I've titled: Finite Gaussian Neurons-Defending against adversarial attacks by making neural networks say "I don't know."

2- 

3- 
As you know, artificial neural networks have been known to be vulnerable to adversarial attacks.
In my proposal I introduced the Finite Gaussian Neuron, and I hope that by the end of this presentation, you'll be convinced that:
- existing networks can be converted to FGNNs
- while preserving existing behavior on seen data.
I think it's important to highlight that this property of FGNNs is novel compared to other adversarial defenses.

I also hope that you'll be convinced :
- that FGNNs are generically applicable to different network architectures and different tasks
- that FGNNs can say "I don't know" on random inputs
- and that FGNNs provide some defense against adversarial attacks.

For today's presentation, I'll start by motivating my central thesis,
-then I will go over how other proposed methods aim to defend against attacks.
-I'll briefly go over the contents and conclusions of my proposal,
and finally I will cover new research:
-I'll compare FGNNs to another defense: Bayesian neural networks
-I'll show that FGNN can be used to build a more complex model on the SPEECHCOMMAND audio task.
-and how this model behaves against more complex adversarial attacks.


4-
I think we're all familiar with the definitions by now, so I'll save some time.
But don't hesitate to stop me at any time for questions or clarifications.

5- 
So, motivation.
When I was researching 'why neural networks are susceptible to attacks', two explanations were often put forward;
- first was that neural networks are inherently piece-wise linear,
- and that this leads to excessive confidence and generalization far from seen data.
So while the network combines neurons into highly-non-linear predictors,
each neuron individually only separates its own input space linearly,
that means any direction in its input space eventually saturates the neuron
that means any network built from these classic neurons also eventually saturates, in every direction. 
(so, it saturates to different values, but further moving along that direction doesn't change the output values, for common neural network design choice)
This all leads to the commonly seen behavior where a neural network is confident random noise has a real label.
Here's an example.
I trained a network to recognize MNIST digits, 
and its confident the images in red represent one of the ten digits.
Even though they are obviously random noise.

The second explanation I've encountered is that distances in high dimensional spaces are just not intuitive.
There are many examples of this,
but the one I'm highlighting here is that 
real inputs are almost always close to the predicted borders with other classes.
I'll revisit this image later in the presentation,
but it shows that you can find adversarial examples close by
to your real samples.

So I would say that my central thesis is that if you can build a neural network without these two issues:
without prediction over random inputs
and without weird border closeness
then you would have a network resistant to adversarial attacks,
and I'm attempting to build such a network by tackling with the neuron's inherent linearity.

6-
I'm now going to cover some proposed defenses,
the first of which is adversarial retraining,
in which you retrain your model on adversarial inputs.
This was proposed in the first paper on adversarial attacks, by goodfellow et al.
They introduced the fast gradient sign method attack, and showed that retraining makes the network resistant to further attacks.

7-
This was further explored by Madry et al.
They retrained models on adversarial examples generated by the Projected Gradient Descent attack,
which is a multi-step FGSM attacks,
basically using gradient descent to find a local optimum in the input space (not the network parameter space) 
that maximizes a loss.
They showed evidence that this kind of retraining could protect the network against any gradient based attack.
However this is quite expensive as you need to not only retrain your network, which takes time and resources,
but also generate these examples, which also takes time, as this is a rather computationally intensive attack.
Finally you also need a larger network to model the more complex borders between the adversarial examples.
This is what these images are trying to show.

8-
Next is Distillation.
Distillation was originally proposed as a method of reducing the size of large networks.
By training a 2nd network, using the predictions of the first as labels,
you actually get a network that is less sensitive to input perturbations, 
and that's been shown to provide some defense.
However we still are generating new samples and retraining the models,
again taking time and resources.

I'll note that adversarial retraining required larger networks,
but that distillation was meant for reducing network size.
To me this hints that network size is not directly causing, or helping with, the neural networks vulnerability to adversarial attacks.

9-
Next is Radial Basis function networks.
RBFs are actually very similar to my proposed Finite Gaussian Neurons.
They have neurons with a center and a size sigma, and they don't make predictions over random inputs,
and that's been shown to provide some defense against adversarial attacks.
However they don't easily generalize to multiple layers,
which doesn't make them suited for complex models.
I think that by the end of my presentation, you can view my work as a modification of RBFs,
to generalize them to any architecture.

10-
Last in related works: Bayesian Neural Networks
BNNs are naturally able to say "I don't know" for some inputs.
Again that has shown to provide some defense against attacks.
BNNs do this by using statistical methods to estimate the probability distribution
over the weights of the networks, 
that maximizes the posterior likelihood of the observed data.
To make a prediction, you sample these distributions and combine them,
and that avoids overconfidence.
Obviously this makes inference take longer,
you have to do sampling,
and in my experience training the BNNs also took much longer.

11-
I'm going to go a bit faster now,
highlighting the key parts from my proposal

12-
Definition of the FGN
I wanted to define an artificial neuron that didn't make any prediction
that means output the value zero, 
at the limit in every direction in the neuron input space.
I did this by multiplying the output of the classical neuron:phi of L
by this new gaussian component G
G is gaussian, 
it's zero over all the inputs, except near the center the neuron.
The center of the neuron is a new parameter of the neuron, defined by the C of Is.
And "near the center" is defined by its size sigma, also a new parameter.

13-
If we visualize this in two dimensions 
we see that the FGN has output value zero, in yellow,
almost everywhere,
except near the center.
These images breakdown how each component contributes to the final output of the FGN.

14-
My hope with defining FGNs this way,
is that the model will only make predictions over parts of the space where training data is present.
And then, that this actually protects against adversarial attacks.
So if you use gradient descent on the input space to find an adversarial example
close to this input that changes the class, 
gradient descent takes you into a zero zone
and from here either you just predict zero, 
or you can't make further progress because the gradient is zero in every direction,
Compare this to the classic network, where the gradient takes you straight into another zone of high activity.

15-
Earlier I mentioned that an important property of finite gaussian neurons is that classical neural networks can be converted to FGNNs,
without impacting their behavior.
That's because if I make the size sigma of the neurons large enough
and keep the same weights W as the original neurons,
the behavior of the FGNN can be made to match that of the original neurons,
on an arbitrary large section of the input space.

This is what I show here
Sigma increases,
the behavior of the FGN becomes the same as that of the classical neuron

16-
I'll skip the exaction conversion process for now.

17-
I'll also skim the next few slides.
What they show is that:
you can use gradient descent and back-propagation of the gradients to train the FGNNs,
you make the neurons as small as possible by adding a regularization term to your loss

18-
that during training the center does move, from 0,0 to 1,1,
and the sigma does shrink to cover this toy data

19-
some pretty pictures of different norms that can be used, 
even though I haven't found them to behave differently than euclidean distance
but maybe one day will be useful
since high dimensions are so weird,

20-
and here I explain that you don't have to force the center of the FGN,
to be on the zero line.

21-
and here I explain that you can consider full covariance matrices for the sizes, instead of a single sigma scalar
even though in practice the full sigma covariance isn't computationally tractable

22-
For generalizing the FGN to multiple layers,
I did want to highlight the use of what I've called the gaussian gate.
this max in the gaussian component
In a normal network, a neuron's output
are passed to be the inputs of the next layers' neurons.
But I wanted that, if all these inputs
(that were previously neuron outputs)
are zero because of the gaussian component of the previous neuron,
to also be zero.
I do this by multiplying this neuron's gaussian component G by the max of the previous neurons gaussian components.
This allow zero activities due to gaussian components to propagate through the network, if they are all zero.

23-
The next few slides show that FGNNs behave as desired on this toy data,
they separate highly non linear data effectively
...

24-
while making no prediction far from the data
unlike the classical model.

25-
skipping details

26-
this is what happens without that gaussian gate
from data, activity is saturated, and uniform, but not guaranteed to be zero.

27-
Now to recap my findings on MNIST
I tested my networks on two types of randomized data
fully random and shuffled pixels

28-
and we saw that the classic networks makes highly confident predictions on the real validation data,
which is good. that's what you want.

29-
but as previously mentioned makes many confident and extremely confident predictions on random noise

30-
even more so on shuffled pixels data

31- 
by comparison the FGNNs are also good on real data

32-
but better on random noise
this is the one that's just been converted, no retraining.
So it matches the behavior over real data perfectly
but not as bad over random noise,
though still not perfect.

33-34-
and the retrained network never makes any prediction at all over noise

35-
there was also an experiment on letters from EMNIST
to show that the FGNNS arent just rejecting every non-MNIST image,
(even though we already know this because they do well on the previously unseen validation data)

36-

37-
I'll also briefly recap my findings on FGNNs vs the FGSM attack.
So remember FGSM is a single step
in the direction of the sign of the gradients on the inputs,
to maximize a loss
Here are some examples,
the distortion is controlled by epsilon, the size of the step,
starting from the smallest pixel change possible

38-
and the findings were,
if we count successful attacks on the 10K validation images
that is to say attacks that change the class from correct to wrong with over 0.5 confidence,
we found that FGNNs are always more protected against FGSM.
Notably, even the simply converted network, without any retraining, rejects all the adversarial examples past a certain amount of distortion.

39-
these plots show the histograms of these adversarial predictions
for various values of epsilon.
The conclusion at this point was that FGNNs are good at rejecting adversarial examples.
Which, That's good, 
but that's not the ideal behavior
Ideally if the attack only slightly changes the input, the network should not change its output much. 
But FGNNs just go to zero even for tiny changes.

40-41
I plotted some maps of what the network think the space around samples should be predicted as.
I think these are quite interesting and I'll get back to them during my conclusion.

42-
Finally I'm going to talk about new work I've done.

I wanted to compare the behavior of FGNNs to that of Bayesian Neural networks on MNIST.
So I trained an equivalent BNN model,
same number of neurons per layer as the classic and FGNNS,
until it reached a similar accuracy on the train and validation set.
As I mentioned before, BNNs make predictions by sampling the weights distributions.
In this example, over 100 samplings, the median output of the network for the class zero was 0.99.
and all zeros for the other classes.
so this BNN is highly confident that this image is a zero.

43-
these medians give us a natural way for BNNs to say "I don't know".
in all these examples, you can see that none of the medians are above even 0.1
this second example is pretty clearly an 8, to a human
but I think the thinness of the line is atypical for MNIST and confuses the BNN
meanwhile the other two are pretty bad.
I guess this could be a 2.
and who knows what this one is, maybe a 6?
So the rejections make sense.

44-
Looking at how the BNN behaves over the random images,
we see that it is also capable of rejecting most random images.
while still being confident over the real data.
However we also note that there are still some cases where it makes strong predictions.
Whereas remember the retrained FGNNs, pretty aggressively rejected every single random image
by outputting the same value for all ten classes

45-
next I attacked the BNN with FGSM.
here are the results. same as before, 
we are counting the number of successful attacks, which change the class and have over 0.5 confidence.
What we see is that the BNN is actually extremely resilient to small perturbations. 
It only starts getting fooled for the larger values of epsilons.

This is a complete reversal from the behavior of FGNNs.
If you remember the graph for converted FGNNS was basically the opposite of this one for the BNN.

46-
If we take a closer look at the histogram of the BNN's predictions
over the adversarial images,
we see that it's quite confident in it's wrong predictions
so epsilon value 1.2

What this shows, along with it's high accuracy for low epsilons
(numbers that I haven't had the time to plot, 
but that I have ready if you want to see them,)
is that BNNs protect from FGSM,
for small epsilons, by still making correct predictions.
so the best kind of protection.
But for large epsilon, they are confidently wrong.
So they don't actually ever say "I don't know" for these adversarial examples.

Meanwhile FGNNs don't offer protection from FGSM for small epsilons, 
unless retrained substantially.
But for large distortions, they do say "I don't know".

47-
Now that I've noted how FGNNs differ from BNNs,
I'm going highlight how the Finite Gaussian Neuron can be adapted to more complex networks and tasks.

48-
I chose to work on the SPEECHCOMMAND task.
It's an audio task, consisting of 100 thousand short audio clips.
The task is recognizing one of thirty keywords.
For example up down, tree (which sounds like three).
Compared to MNIST there are more input dimensions, more classes, and the data is of different nature.

49-
to show that Finite gaussian neurons are adaptable to something other than feedforward layers,
the network I'll build for this task will use convolutional layers.
In convolutional layers, which have become extremely popular since their breakout performance on imagenet 
a single neuron is slide across the inputs, base don a number of parameters: the stride, the kernel size, the dilation.
In this example image, a single neuron, with kernel size 9, so it has 9 weight parameters,
will produce 4 outputs, as it move across the input, up and down.
we can convert this neuron to an FGN by associating 9 centers and giving it a size sigma,
and the rest of the math is the same.
I didn't show the gaussian gate, but it's applied just the same.
I wish I could go into details of how I implemented this in pytorch, because I definitely learned a lot in the process.
Unfortunately it's pretty boring and dry after the fact.

Still, I want to reflect a moment on the logic here.
anytime we have a weighted sum, in our network's computation graph,
we can associate a center and a sigma,
turning that weighted sum into an FGN.
I hope you'll agree that this means you could have FGN version of LSTM layers, or attention networks.

But to start somewhere, I created an FGN version of the convolutional layer.

50-
Here is the architecture of the network I chose to tackle the speechcommands task.
This is the M5 network, from Dai et al.
It was chosen because it uses convolutional layers
because it reported state of the art performance at the time, 
because it's end-to-end, which means the adversarial attacks work directly on the audio waveforms.
If say the network transformed the audio into MFCCs first, then the attacks would work on the MFCC space, which would require more work to reconvert into the original waveform space.
So the adversarial attacks will just give us adversarial waveforms.

So I trained 5 networks,
the original network with classic neurons, for 21 epochs
a FGNN network trained from scratch for the same number of epochs,
a network simply converted from the classic network
this converted network trained for 1 epoch
and the converted network trained for the same amount of time as the original network, 21 epochs
so doubling the training time

51-
here is how these networks do on the real data
they achieve between 84 and 86 percent accuracy on the test data.
these are the histograms of the prediction confidences,
for the classic and FGNN from scratch networks.
As you'd expect they are confident in their predictions.
Note that because the converted network, by design
doesn't modify the behavior over the real data, 
its histogram looks the same as this one, the classic networks.

52-
Much the same for the retrained network,

53-
Now when we look at the histograms over random white noise,
we see that the classic network still makes many confident predictions, over 63 percent.
while the FGNN from scratch makes none.

Now here the histogram of the converted network, without any retraining,
is still the same as that of the classic network.
This is different than the MNIST behavior, where the converted network was already making fewer confident predictions over random noise, even without any re-training.
Now I'm not sure why, but I speculate that it's due to the number of dimensions being much higher
8000 here for SPEECHCOMMAND, and 28 by 28 784 for MNIST,
and that leads to even random white noise to be inside the hyperspheres defined by sigmas,
required to put all the speechcommands data inside. 

54-
When we look at the retrained networks, we notice that the one trained for only 1 epoch actually does worse,
than the classic network it comes from.
Since the network retrained for longer does perform better
by making fewer confident predictions on random noise
I think that the initial centers weren't properly placed to allow proper shrinkage of the sigmas.
the sigmas had to grow first to allow the centers to replace themselves to then allow the sigmas to shrink.
Something to explore in the future perhaps.

55-
Finally the two adversarial attacks I tested, 
to see how FGN does against more complex attacks.
PGD I've already mentioned.
It's quite strong and expensive to compute, doing gradient descent on the input space.
The Carlini-Wagner is also a gradient descent attack, 
designed to minimize a pretty complex loss function,
picked from a dozen they tested out empirically.
Again I tested with various amounts of distortion allowed.

56-
If we look at the number of successful carlini-wagner attacks, we notice a few things:
first that all FGNNs do better than the classic network,
except the network retrained for 21 epochs.
This is honestly pretty confusing and needs to be investigated further.
Second, unlike for FGSM over MNIST,
there is not a threshold of distortion,
after which all attacks fail, for FGNNs.
If you remember, for large epsilons, all attacks failed.
My current explanation for this, which also needs to be investigated, is that because this is a gradient descent based attack, the additional allowed distortion doesn't actually lead to adversarial samples that are further from the original input.
the descent just finds a local optimum, and doesn't move further. 
This can easily be tested with some distance statistics. 
Another possibility is again, high dimension weirdness.

57-
finally, for the PGD attack, we see that FGNNs do not offer any special protection.
all the networks behaving essentially the same, 
with the fast retrained and scratch networks offering maybe a little bit of protection, and the long retrained a bit worse, maybe.

How the PGD attack is able to find adversarial examples the same for FGNNs as for the classic network, I think is the most interesting direction for future work.

58-
So to conclude,
I've introduced Finite Gaussian Networks,
and shown how existing networks can be converted.
I've shown that existing network behavior can be preserved on real data if desired.
I've shown that the FGN logic can be applied to different network architectures and tasks.
I've shown that FGNNs have low to zero confidence over random noisy inputs.
That they offer some protection against the FGSM attack and some against the Carlini-Wagner attack.

I've compared the difference in this protection to that offered by Bayesian Neural Nets.

And finally I've shown how the PGD attack is still too strong, which brings us to future work.

59-
if we go back to my motivations,
I wanted networks that didn't make predictions over random noise, which I've achieved,
but I also wanted networks without weird close boundaries, which I don't believe I have.

If we have time we can look closer at the boundaries I've plotted.
GOTO 50
GOTO 74
But this would be the most intriguing path to explore.
I would like to also draw these boundaries for the M5 networks.


There are of course a number of other directions to take this work:
combining them with BNNs and see if they become completely protected from FGSM for every epsilon value?
exploring computational improvements
especially for placing the initial centers
and shrinking the initial sigmas.

and as always, testing on more tasks and against other attacks

60-
I'll finish by saying that all my code is available online.

That concludes my thesis defense.
Thanks for listening


`






